Spectroscopic Confirmation of a Protocluster at z=3.786

We present new observations of the field containing the z=3.786 protocluster, PC217.96+32.3. We confirm that it is one of the largest and most overdense high-redshift structures known. Such structures are rare even in the largest cosmological simulations. We used the Mayall/MOSAIC1.1 imaging camera to image a 1.2x0.6 deg area (~150x75 comoving Mpc) surrounding the protocluster's core and discovered 165 candidate Lyman Alpha emitting galaxies (LAEs) and 788 candidate Lyman Break galaxies (LBGs). There are at least 2 overdense regions traced by the LAEs, the largest of which shows an areal overdensity in its core (i.e., within a radius of 2.5 comoving Mpc) of 14+/-7 relative to the average LAE spatial density in the imaged field. Further, the average LAE spatial density in the imaged field is twice that derived by other field LAE surveys. Spectroscopy with Keck/DEIMOS yielded redshifts for 164 galaxies (79 LAEs and 85 LBGs); 65 lie at a redshift of 3.785+/-0.010. The velocity dispersion of galaxies near the core is 350+/-40 km/s, a value robust to selection effects. The overdensities are likely to collapse into systems with present-day masses of >10^{15} solar masses and >6x10^{14} solar masses. The low velocity dispersion may suggest a dynamically young protocluster. We find a weak trend between narrow-band (Lyman Alpha) luminosity and environmental density: the Lyman Alpha luminosity is enhanced on average by 1.35X within the protocluster core. There is no evidence that the Lyman Alpha equivalent width depends on environment. These suggest that star-formation and/or AGN activity is enhanced in the higher density regions of the structure. PC217.96+32.3 is a Coma cluster analog, witnessed in the process of formation.

==> Table3.txt <==
\onecolumngrid
\newpage
\begin{deluxetable*}{lcccccc}
\tabletypesize{\small}
\tablecaption{Photometry of LAE Candidates \label{laephot}}
\tablewidth{0pt}
\tablehead{
\colhead{Name} & \colhead{$\alpha_{\rm J2000}$} & \colhead{$\delta_{\rm J2000}$} & \colhead{WRC4} & \colhead{(WRC4~$-R$)} &  \colhead{($B_W-R$)} & \colhead{($R-I$)}}
\startdata
  LAE2158 & 217.654430 & 32.89343 & 23.44$\pm$ 0.15 &    -2.29$\pm$ 0.22 & $>$ 2.69 &    -0.16$\pm$ 0.62 \\
  LAE2439 & 218.167860 & 32.88762 & 23.65$\pm$ 0.16 &    -2.47$\pm$ 0.28 & $>$ 2.41 &    -0.30$\pm$ 0.91 \\
  LAE2648 & 218.081310 & 32.88373 & 24.49$\pm$ 0.19 &    -1.70$\pm$ 0.22 & $>$ 2.87 &    -0.52$\pm$ 0.72 \\
  LAE2786 & 218.144920 & 32.87901 & 23.58$\pm$ 0.17 &    -1.71$\pm$ 0.20 & $>$ 2.89 &    -0.57$\pm$ 0.73 \\
  LAE3723 & 217.688470 & 32.86251 & 23.56$\pm$ 0.14 &    -1.26$\pm$ 0.12 & $>$ 3.59 &     0.26$\pm$ 0.19 \\
  LAE3763 & 218.058310 & 32.86139 & 23.31$\pm$ 0.14 &    -1.82$\pm$ 0.15 &     1.49$\pm$ 0.28 &     0.04$\pm$ 0.35 \\
  LAE4498 & 218.107380 & 32.84729 & 23.21$\pm$ 0.14 &    -1.18$\pm$ 0.11 & $>$ 3.77 &     0.68$\pm$ 0.12 \\
  LAE5586 & 217.631560 & 32.82481 & 23.17$\pm$ 0.10 &    -1.53$\pm$ 0.11 & $>$ 3.52 &    -0.08$\pm$ 0.26 \\
  LAE5863 & 218.105890 & 32.82043 & 23.25$\pm$ 0.13 &    -1.45$\pm$ 0.13 & $>$ 3.46 &    -0.29$\pm$ 0.34 \\
  LAE5952 & 217.624170 & 32.81787 & 23.11$\pm$ 0.14 &    -0.79$\pm$ 0.14 &     2.41$\pm$ 0.31 &     0.70$\pm$ 0.12 \\
  LAE6051 & 217.600060 & 32.81902 & 23.73$\pm$ 0.12 &    -2.39$\pm$ 0.22 & $>$ 2.71 &     1.04$\pm$ 0.28 \\
  LAE6756 & 218.101050 & 32.80177 & 23.98$\pm$ 0.18 &    -1.68$\pm$ 0.24 & $>$ 2.67 &     0.41$\pm$ 0.41 \\
  LAE6778 & 217.742150 & 32.80115 & 23.38$\pm$ 0.16 &    -1.72$\pm$ 0.13 &     1.53$\pm$ 0.24 &     0.24$\pm$ 0.26 \\
  LAE6929 & 217.653760 & 32.79839 & 24.03$\pm$ 0.20 &    -0.88$\pm$ 0.18 &     2.96$\pm$ 0.70 &     0.50$\pm$ 0.19 \\
  LAE7450 & 217.718590 & 32.78743 & 23.02$\pm$ 0.11 &    -1.59$\pm$ 0.11 &     2.56$\pm$ 0.48 &    -0.05$\pm$ 0.26 \\
  LAE7688 & 218.145700 & 32.78259 & 23.75$\pm$ 0.16 &    -2.14$\pm$ 0.26 & $>$ 2.44 & $<$-0.62 \\
  LAE8448 & 218.135330 & 32.76630 & 22.73$\pm$ 0.06 &    -2.01$\pm$ 0.12 & $>$ 3.32 &     0.55$\pm$ 0.20 \\
  LAE9469 & 218.094440 & 32.74559 & 23.37$\pm$ 0.11 &    -2.40$\pm$ 0.26 & $>$ 2.37 & $<$-0.55 \\
  LAE9613 & 218.095660 & 32.74258 & 23.42$\pm$ 0.13 &    -1.97$\pm$ 0.17 & $>$ 2.85 &     0.25$\pm$ 0.35 \\
  LAE9618 & 218.088680 & 32.74251 & 23.65$\pm$ 0.19 &    -0.68$\pm$ 0.14 & $>$ 3.74 &     0.81$\pm$ 0.11 \\
  LAE9673 & 218.174420 & 32.74110 & 24.35$\pm$ 0.16 &    -2.12$\pm$ 0.28 &     1.16$\pm$ 0.46 &     0.46$\pm$ 0.51 \\
  LAE9748 & 218.200110 & 32.73912 & 22.81$\pm$ 0.08 &    -2.13$\pm$ 0.14 &     1.97$\pm$ 0.41 &    -0.26$\pm$ 0.45 \\
 LAE10693 & 218.155290 & 32.71979 & 23.88$\pm$ 0.18 &    -1.17$\pm$ 0.15 & $>$ 3.39 &     0.74$\pm$ 0.17 \\
 LAE10809 & 218.000500 & 32.71802 & 24.31$\pm$ 0.22 &    -2.06$\pm$ 0.32 & $>$ 2.23 &     0.50$\pm$ 0.56 \\
 LAE11077 & 218.119210 & 32.71222 & 23.74$\pm$ 0.15 &    -1.38$\pm$ 0.18 &     2.21$\pm$ 0.51 &     0.53$\pm$ 0.26 \\
 LAE11916 & 217.676600 & 32.69440 & 23.34$\pm$ 0.09 &    -2.73$\pm$ 0.24 & $>$ 2.48 & $<$-0.61 \\
 LAE12399 & 217.800450 & 32.68434 & 23.44$\pm$ 0.09 &    -0.81$\pm$ 0.08 &     2.60$\pm$ 0.24 &     0.16$\pm$ 0.11 \\
 LAE13049 & 218.183230 & 32.67070 & 23.78$\pm$ 0.21 &    -2.04$\pm$ 0.28 & $>$ 2.36 & $<$-0.58 \\
 LAE13327 & 218.041390 & 32.66468 & 23.67$\pm$ 0.11 &    -2.52$\pm$ 0.30 & $>$ 2.32 & $<$-0.50 \\
 LAE13367 & 218.074140 & 32.66393 & 24.37$\pm$ 0.16 &    -2.38$\pm$ 0.38 & $>$ 2.09 &    -0.05$\pm$ 0.96 \\
 LAE14931 & 218.143630 & 32.63079 & 24.19$\pm$ 0.27 &    -1.52$\pm$ 0.21 & $>$ 2.85 &     0.76$\pm$ 0.27 \\
 LAE15244 & 217.640920 & 32.62382 & 23.42$\pm$ 0.17 &    -1.52$\pm$ 0.17 & $>$ 3.09 &    -0.06$\pm$ 0.39 \\
 LAE15686 & 217.697990 & 32.61484 & 23.99$\pm$ 0.18 &    -1.57$\pm$ 0.22 & $>$ 2.79 &     0.62$\pm$ 0.33 \\
 LAE16532 & 217.598500 & 32.59731 & 24.54$\pm$ 0.26 &    -1.88$\pm$ 0.29 &     1.54$\pm$ 0.56 &     0.62$\pm$ 0.44 \\
 LAE17078 & 217.615920 & 32.58515 & 23.92$\pm$ 0.13 &    -1.74$\pm$ 0.20 & $>$ 2.85 &     0.23$\pm$ 0.37 \\
 LAE17422 & 217.878970 & 32.57814 & 24.01$\pm$ 0.14 &    -1.54$\pm$ 0.19 & $>$ 2.85 &     0.44$\pm$ 0.30 \\
 LAE18523 & 217.781200 & 32.55573 & 24.40$\pm$ 0.17 &    -1.89$\pm$ 0.27 & $>$ 2.46 &     0.07$\pm$ 0.61 \\
 LAE19169 & 218.164420 & 32.54216 & 23.06$\pm$ 0.09 &    -1.32$\pm$ 0.09 &     2.63$\pm$ 0.33 &     0.12$\pm$ 0.15 \\
 LAE19467 & 217.653650 & 32.53646 & 23.96$\pm$ 0.13 &    -2.66$\pm$ 0.33 & $>$ 2.13 &     0.71$\pm$ 0.53 \\
 LAE19829 & 217.936330 & 32.52939 & 23.88$\pm$ 0.20 &    -2.41$\pm$ 0.37 & $>$ 2.05 &     1.05$\pm$ 0.48 \\
 LAE20294 & 217.628700 & 32.51824 & 24.48$\pm$ 0.19 &    -0.99$\pm$ 0.19 &     1.93$\pm$ 0.37 &     0.64$\pm$ 0.21 \\
 LAE20358 & 217.645280 & 32.51711 & 24.20$\pm$ 0.14 &    -2.04$\pm$ 0.30 &     1.76$\pm$ 0.72 &     0.85$\pm$ 0.42 \\
 LAE20740 & 217.617750 & 32.50856 & 24.14$\pm$ 0.15 &    -2.40$\pm$ 0.33 & $>$ 2.20 & $<$-0.39 \\
 LAE20817 & 217.931100 & 32.50740 & 22.18$\pm$ 0.09 &    -1.50$\pm$ 0.08 & $>$ 4.03 &    -0.01$\pm$ 0.16 \\
 LAE20938 & 217.940280 & 32.50491 & 23.44$\pm$ 0.13 &    -2.00$\pm$ 0.19 & $>$ 2.93 &     0.59$\pm$ 0.28 \\
 LAE21061 & 217.900570 & 32.50249 & 23.54$\pm$ 0.15 &    -1.65$\pm$ 0.19 &     2.32$\pm$ 0.67 &     0.65$\pm$ 0.26 \\
 LAE21853 & 217.734100 & 32.48525 & 23.99$\pm$ 0.15 &    -1.80$\pm$ 0.24 & $>$ 2.65 &     0.28$\pm$ 0.46 \\
 LAE22271 & 218.143930 & 32.47756 & 22.77$\pm$ 0.06 &    -2.59$\pm$ 0.15 &     1.48$\pm$ 0.32 &     0.07$\pm$ 0.39 \\
 LAE23643 & 217.810770 & 32.44774 & 24.01$\pm$ 0.15 &    -2.24$\pm$ 0.32 & $>$ 2.27 &     0.07$\pm$ 0.73 \\
 LAE24206 & 217.817430 & 32.43593 & 23.82$\pm$ 0.21 &    -1.77$\pm$ 0.21 & $>$ 2.75 &     0.48$\pm$ 0.32 \\
 LAE24356 & 217.904190 & 32.43267 & 22.45$\pm$ 0.05 &    -1.76$\pm$ 0.07 &     2.76$\pm$ 0.33 &     0.12$\pm$ 0.14 \\
 LAE24669 & 217.943950 & 32.42646 & 23.62$\pm$ 0.10 &    -1.99$\pm$ 0.16 &     2.56$\pm$ 0.67 &     0.32$\pm$ 0.28 \\
 LAE24697 & 217.969860 & 32.42600 & 23.80$\pm$ 0.18 &    -2.37$\pm$ 0.36 & $>$ 2.17 & $<$-0.32 \\
 LAE25129 & 217.907070 & 32.41754 & 23.12$\pm$ 0.09 &    -1.05$\pm$ 0.10 &     2.92$\pm$ 0.44 &     0.20$\pm$ 0.13 \\
 LAE25364 & 217.737280 & 32.41257 & 23.70$\pm$ 0.19 &    -1.69$\pm$ 0.22 &     2.65$\pm$ 0.99 &     0.88$\pm$ 0.27 \\
 LAE26289 & 217.997460 & 32.39495 & 23.97$\pm$ 0.14 &    -2.60$\pm$ 0.34 & $>$ 2.13 &     0.38$\pm$ 0.65 \\
 LAE26524 & 217.953430 & 32.38975 & 22.87$\pm$ 0.06 &    -1.37$\pm$ 0.07 &     2.74$\pm$ 0.31 &     0.17$\pm$ 0.12 \\
 LAE26623 & 217.690330 & 32.38755 & 24.26$\pm$ 0.14 &    -1.07$\pm$ 0.13 &     2.49$\pm$ 0.40 &     0.44$\pm$ 0.16 \\
 LAE27108 & 217.796230 & 32.37852 & 23.85$\pm$ 0.17 &    -1.87$\pm$ 0.24 &     2.30$\pm$ 0.87 &     0.23$\pm$ 0.47 \\
 LAE27770 & 217.929230 & 32.36759 & 23.39$\pm$ 0.09 &    -1.29$\pm$ 0.10 &     2.44$\pm$ 0.33 &     0.31$\pm$ 0.14 \\
 LAE28203 & 217.957140 & 32.36008 & 24.38$\pm$ 0.24 &    -1.67$\pm$ 0.24 & $>$ 2.63 &     0.40$\pm$ 0.39 \\
 LAE28232 & 217.981520 & 32.35929 & 22.89$\pm$ 0.05 &    -1.95$\pm$ 0.09 & $>$ 3.66 &     0.35$\pm$ 0.15 \\
 LAE28493 & 217.949280 & 32.35492 & 24.35$\pm$ 0.20 &    -1.54$\pm$ 0.20 & $>$ 2.90 &     0.31$\pm$ 0.32 \\
 LAE28570 & 217.959730 & 32.35341 & 23.89$\pm$ 0.16 &    -2.33$\pm$ 0.30 & $>$ 2.33 &    -0.27$\pm$ 0.86 \\
 LAE29480 & 217.765560 & 32.33674 & 24.84$\pm$ 0.24 &    -0.79$\pm$ 0.18 &     2.96$\pm$ 0.72 &     0.35$\pm$ 0.19 \\
 LAE29640 & 217.772490 & 32.33416 & 24.88$\pm$ 0.21 &    -1.76$\pm$ 0.26 & $>$ 2.52 &    -0.43$\pm$ 0.81 \\
 LAE29916 & 217.711180 & 32.33093 & 24.68$\pm$ 0.15 &    -0.60$\pm$ 0.18 &     2.18$\pm$ 0.31 &     0.61$\pm$ 0.14 \\
 LAE30078 & 217.929120 & 32.32691 & 23.91$\pm$ 0.12 &    -1.29$\pm$ 0.16 &     3.07$\pm$ 0.97 &     0.66$\pm$ 0.19 \\
 LAE30119 & 217.881820 & 32.32485 & 23.35$\pm$ 0.11 &    -1.25$\pm$ 0.09 &     2.90$\pm$ 0.43 &    -0.05$\pm$ 0.17 \\
 LAE30181 & 218.024940 & 32.32520 & 23.24$\pm$ 0.10 &    -2.60$\pm$ 0.23 & $>$ 2.51 &     0.03$\pm$ 0.58 \\
 LAE30289 & 217.956940 & 32.32328 & 22.78$\pm$ 0.06 &    -1.05$\pm$ 0.06 &     3.13$\pm$ 0.35 &     0.32$\pm$ 0.09 \\
 LAE30737 & 217.945020 & 32.31530 & 23.44$\pm$ 0.08 &    -2.25$\pm$ 0.19 & $>$ 2.84 &     0.60$\pm$ 0.31 \\
 LAE30912 & 217.907460 & 32.31213 & 22.65$\pm$ 0.09 &    -1.53$\pm$ 0.13 & $>$ 3.37 &     0.01$\pm$ 0.27 \\
 LAE31007 & 217.687480 & 32.31005 & 23.53$\pm$ 0.13 &    -2.71$\pm$ 0.33 & $>$ 2.13 & $<$-0.29 \\
 LAE31237 & 217.888110 & 32.30609 & 22.99$\pm$ 0.06 &    -2.41$\pm$ 0.15 & $>$ 3.00 &    -0.23$\pm$ 0.48 \\
 LAE32164 & 218.029070 & 32.28949 & 23.73$\pm$ 0.14 &    -2.10$\pm$ 0.26 & $>$ 2.39 &     0.34$\pm$ 0.52 \\
 LAE32172 & 217.989650 & 32.28942 & 24.15$\pm$ 0.13 &    -2.12$\pm$ 0.28 &     2.00$\pm$ 0.84 & $<$-0.54 \\
 LAE32306 & 218.031110 & 32.28702 & 23.89$\pm$ 0.12 &    -1.00$\pm$ 0.12 &     3.22$\pm$ 0.80 &    -0.03$\pm$ 0.23 \\
 LAE32441 & 217.895620 & 32.28475 & 24.03$\pm$ 0.18 &    -1.00$\pm$ 0.13 &     2.65$\pm$ 0.49 &     0.22$\pm$ 0.20 \\
 LAE32782 & 217.975990 & 32.27844 & 23.85$\pm$ 0.16 &    -1.86$\pm$ 0.23 &     2.34$\pm$ 0.89 &    -0.41$\pm$ 0.85 \\
 LAE33333 & 217.618510 & 32.26702 & 23.66$\pm$ 0.10 &    -1.87$\pm$ 0.19 & $>$ 2.84 &     0.27$\pm$ 0.36 \\
 LAE33899 & 217.789680 & 32.25688 & 23.97$\pm$ 0.21 &    -1.81$\pm$ 0.34 &     0.62$\pm$ 0.38 & $<$-0.40 \\
 LAE34013 & 217.625260 & 32.25444 & 24.28$\pm$ 0.15 &    -1.75$\pm$ 0.30 & $>$ 2.45 &    -0.19$\pm$ 0.78 \\
 LAE36170 & 217.855830 & 32.21347 & 23.74$\pm$ 0.19 &    -1.40$\pm$ 0.18 &     2.48$\pm$ 0.65 &    -0.41$\pm$ 0.52 \\
 LAE36822 & 217.837540 & 32.20162 & 24.39$\pm$ 0.20 &    -1.87$\pm$ 0.33 &     1.88$\pm$ 0.80 &    -0.11$\pm$ 0.84 \\
 LAE37866 & 217.862000 & 32.18189 & 23.47$\pm$ 0.16 &    -0.85$\pm$ 0.14 & $>$ 3.54 &    -0.61$\pm$ 0.38 \\
 LAE38021 & 217.595630 & 32.17827 & 24.44$\pm$ 0.29 &    -1.03$\pm$ 0.19 & $>$ 3.14 &    -0.25$\pm$ 0.41 \\
 LAE38202 & 217.814790 & 32.17624 & 24.00$\pm$ 0.17 &    -1.82$\pm$ 0.28 & $>$ 2.38 &    -0.44$\pm$ 0.92 \\
 LAE39183 & 217.604600 & 32.15504 & 23.84$\pm$ 0.12 &    -1.20$\pm$ 0.12 &     2.34$\pm$ 0.36 &    -0.22$\pm$ 0.29 \\
 LAE39892 & 217.606540 & 32.14119 & 22.60$\pm$ 0.08 &    -1.11$\pm$ 0.07 &     2.55$\pm$ 0.25 &     0.31$\pm$ 0.11 \\
 LAE40153 & 217.619250 & 32.13624 & 23.39$\pm$ 0.10 &    -2.42$\pm$ 0.25 & $>$ 2.46 &     0.61$\pm$ 0.41 \\
 LAE40936 & 217.662150 & 32.12122 & 23.23$\pm$ 0.13 &    -2.15$\pm$ 0.21 &     2.16$\pm$ 0.69 &     0.54$\pm$ 0.36 \\
 LAE42456 & 217.701320 & 32.09123 & 24.03$\pm$ 0.14 &    -0.94$\pm$ 0.13 &     2.67$\pm$ 0.49 &     0.65$\pm$ 0.15 \\
 LAE43355 & 218.137180 & 32.07295 & 23.66$\pm$ 0.09 &    -2.80$\pm$ 0.34 & $>$ 2.07 & $<$-0.12 \\
 LAE43442 & 217.671420 & 32.07092 & 24.03$\pm$ 0.21 &    -2.14$\pm$ 0.30 & $>$ 2.30 & $<$-0.34 \\
 LAE43490 & 217.580580 & 32.07093 & 23.57$\pm$ 0.18 &    -1.08$\pm$ 0.15 &     1.76$\pm$ 0.26 &     0.35$\pm$ 0.23 \\
 LAE44728 & 218.187490 & 32.04613 & 24.86$\pm$ 0.19 &    -0.68$\pm$ 0.16 &     2.68$\pm$ 0.46 &     0.48$\pm$ 0.19 \\
 LAE44731 & 217.817310 & 32.04577 & 22.81$\pm$ 0.08 &    -2.08$\pm$ 0.12 & $>$ 3.39 &    -0.66$\pm$ 0.48 \\
 LAE45042 & 218.027480 & 32.03978 & 22.87$\pm$ 0.12 &    -1.44$\pm$ 0.13 & $>$ 3.42 &    -0.05$\pm$ 0.29 \\
 LAE45060 & 218.173700 & 32.03956 & 24.67$\pm$ 0.16 &    -0.75$\pm$ 0.18 &     1.87$\pm$ 0.30 &    -0.04$\pm$ 0.38 \\
 LAE45224 & 218.078420 & 32.03629 & 24.05$\pm$ 0.14 &    -2.67$\pm$ 0.36 & $>$ 2.09 & $<$-0.24 \\
 LAE45834 & 218.089850 & 32.02464 & 23.36$\pm$ 0.09 &    -1.96$\pm$ 0.17 &     2.12$\pm$ 0.52 &     0.30$\pm$ 0.32 \\
 LAE46237 & 218.036360 & 32.01801 & 23.42$\pm$ 0.09 &    -2.72$\pm$ 0.36 & $>$ 2.06 & $<$-0.26 \\
 LAE46266 & 218.073300 & 32.01512 & 22.74$\pm$ 0.06 &    -0.69$\pm$ 0.05 &     4.30$\pm$ 0.64 &     0.38$\pm$ 0.05 \\
 LAE46698 & 218.069810 & 32.00631 & 22.78$\pm$ 0.10 &    -1.94$\pm$ 0.15 &     2.13$\pm$ 0.47 &     0.51$\pm$ 0.25 \\
 LAE47057 & 217.566710 & 32.00013 & 23.42$\pm$ 0.10 &    -2.02$\pm$ 0.23 & $>$ 2.65 &     0.54$\pm$ 0.35 \\
 LAE47065 & 218.085960 & 32.00053 & 22.22$\pm$ 0.05 &    -2.40$\pm$ 0.11 &     3.05$\pm$ 0.80 &    -0.35$\pm$ 0.37 \\
 LAE47338 & 217.759730 & 31.99508 & 24.14$\pm$ 0.14 &    -0.74$\pm$ 0.14 &     2.72$\pm$ 0.46 &    -0.04$\pm$ 0.24 \\
 LAE48282 & 217.697630 & 31.97667 & 24.07$\pm$ 0.20 &    -1.66$\pm$ 0.22 & $>$ 2.73 & $<$-0.91 \\
 LAE48419 & 218.121390 & 31.97465 & 23.71$\pm$ 0.11 &    -1.63$\pm$ 0.16 & $>$ 3.12 &     0.43$\pm$ 0.29 \\
 LAE48597 & 217.710130 & 31.97050 & 23.20$\pm$ 0.10 &    -2.33$\pm$ 0.21 & $>$ 2.69 &     0.15$\pm$ 0.49 \\
 LAE49611 & 217.751050 & 31.95267 & 23.63$\pm$ 0.09 &    -2.15$\pm$ 0.21 & $>$ 2.69 &     0.01$\pm$ 0.51 \\
 LAE50212 & 218.193340 & 31.93931 & 23.67$\pm$ 0.19 &    -1.96$\pm$ 0.26 &     2.06$\pm$ 0.79 &    -0.09$\pm$ 1.01 \\
 LAE51076 & 218.182730 & 31.92257 & 24.23$\pm$ 0.24 &    -1.98$\pm$ 0.32 & $>$ 2.23 & $<$-0.09 \\
 LAE51100 & 217.697250 & 31.92169 & 23.74$\pm$ 0.14 &    -1.85$\pm$ 0.17 &     2.29$\pm$ 0.63 &     0.21$\pm$ 0.36 \\
 LAE51157 & 217.694340 & 31.92069 & 24.06$\pm$ 0.14 &    -1.76$\pm$ 0.21 &     1.75$\pm$ 0.48 & $<$-0.87 \\
 LAE51900 & 217.718140 & 31.90618 & 23.78$\pm$ 0.12 &    -0.87$\pm$ 0.12 &     2.45$\pm$ 0.34 &     0.60$\pm$ 0.13 \\
 LAE52179 & 218.105560 & 31.90151 & 22.88$\pm$ 0.07 &    -1.53$\pm$ 0.11 &     2.47$\pm$ 0.44 &     0.21$\pm$ 0.23 \\
 LAE54096 & 217.736170 & 31.86413 & 24.29$\pm$ 0.14 &    -1.04$\pm$ 0.15 &     2.18$\pm$ 0.36 &     0.01$\pm$ 0.28 \\
 LAE54720 & 217.658190 & 31.85201 & 23.80$\pm$ 0.16 &    -0.86$\pm$ 0.18 & $>$ 3.35 &    -0.29$\pm$ 0.39 \\
 LAE55441 & 218.092230 & 31.83830 & 22.62$\pm$ 0.07 &    -0.87$\pm$ 0.06 & $>$ 4.40 &     0.29$\pm$ 0.10 \\
 LAE55496 & 217.644270 & 31.83689 & 23.12$\pm$ 0.07 &    -2.32$\pm$ 0.17 & $>$ 2.97 &    -0.92$\pm$ 0.98 \\
 LAE55920 & 218.162730 & 31.82891 & 24.11$\pm$ 0.13 &    -2.09$\pm$ 0.35 & $>$ 2.16 &     0.26$\pm$ 0.86 \\
 LAE56448 & 217.690290 & 31.81790 & 22.15$\pm$ 0.04 &    -1.89$\pm$ 0.06 & $>$ 4.09 &     0.04$\pm$ 0.16 \\
  LAE6017 & 218.028230 & 32.81698 & 23.88$\pm$ 0.15 &    -1.18$\pm$ 0.16 &     0.96$\pm$ 0.15 &     0.81$\pm$ 0.16 \\
  LAE7236 & 217.832310 & 32.79220 & 24.37$\pm$ 0.21 & $<$-3.61 & $>$0.88 & $-$  \\
  LAE3748 & 217.757300 & 32.86239 & 22.91$\pm$ 0.07 &    -2.03$\pm$ 0.12 &     1.43$\pm$ 0.21 &     0.28$\pm$ 0.23 \\
  LAE3892 & 217.714900 & 32.85972 & 24.24$\pm$ 0.20 &    -1.00$\pm$ 0.12 &     1.08$\pm$ 0.11 &     0.93$\pm$ 0.10 \\
  LAE7621 & 218.207600 & 32.78392 & 23.94$\pm$ 0.18 &    -2.72$\pm$ 0.44 & $>$ 1.83 & $<$-0.00 \\
  LAE9866 & 218.073810 & 32.73668 & 21.82$\pm$ 0.07 &    -1.11$\pm$ 0.06 &     2.34$\pm$ 0.15 &     0.64$\pm$ 0.06 \\
 LAE18786 & 218.041520 & 32.55113 & 24.15$\pm$ 0.19 &    -0.92$\pm$ 0.20 & $>$ 3.24 &     0.24$\pm$ 0.26 \\
 LAE16924 & 217.971050 & 32.58912 & 23.98$\pm$ 0.19 &    -1.16$\pm$ 0.22 & $>$ 2.98 &     0.62$\pm$ 0.25 \\
 LAE20822 & 217.950640 & 32.50753 & 23.24$\pm$ 0.16 &    -0.91$\pm$ 0.10 &     1.42$\pm$ 0.11 &     0.81$\pm$ 0.09 \\
 LAE13783 & 217.672310 & 32.65456 & 23.82$\pm$ 0.15 &    -1.13$\pm$ 0.10 &     0.56$\pm$ 0.09 &     0.40$\pm$ 0.13 \\
 LAE21578 & 217.574230 & 32.49050 & 24.50$\pm$ 0.27 &    -1.97$\pm$ 0.33 & $>$ 2.41 &     0.60$\pm$ 0.48 \\
 LAE24998 & 217.975860 & 32.41984 & 22.09$\pm$ 0.06 &    -1.14$\pm$ 0.05 &     2.45$\pm$ 0.15 &     0.25$\pm$ 0.07 \\
 LAE10349 & 218.098620 & 32.72760 & 24.19$\pm$ 0.15 &    -3.34$\pm$ 0.90 & $>$ 1.01 & $<$ 0.82 \\
  LAE7488 & 218.168150 & 32.78793 & 23.55$\pm$ 0.19 & $<$-3.52 & $>$ 0.78 & $-$ \\
 LAE16318 & 218.130860 & 32.60217 & 24.29$\pm$ 0.20 & $<$-3.47 & $>$ 0.77 & $-$ 1.06$\pm$11.42 \\
 LAE18797 & 218.182330 & 32.55085 & 24.54$\pm$ 0.23 &    -2.76$\pm$ 0.54 & $>$ 1.62 &     1.02$\pm$ 0.74 \\
 LAE19767 & 217.907630 & 32.53093 & 24.22$\pm$ 0.21 &    -3.48$\pm$ 0.91 & $>$ 0.99 & $<$ 0.82 \\
 LAE11198 & 217.850550 & 32.70934 & 24.25$\pm$ 0.23 &    -2.66$\pm$ 0.50 & $>$ 1.66 & $<$ 0.15 \\
 LAE19062 & 217.781980 & 32.54478 & 23.82$\pm$ 0.16 &    -3.34$\pm$ 0.65 & $>$ 1.35 &     1.75$\pm$ 0.72 \\
  LAE1257 & 217.731790 & 32.91507 & 23.65$\pm$ 0.20 &    -2.48$\pm$ 0.46 & $>$ 1.87 & $<$ 0.03 \\
  LAE4267 & 217.712610 & 32.85199 & 24.71$\pm$ 0.17 &    -2.65$\pm$ 0.52 & $>$ 1.63 &     0.64$\pm$ 0.88 \\
  LAE6789 & 217.597580 & 32.80057 & 23.80$\pm$ 0.12 & $<$-4.06 & $>$ 0.79 & $-$ \\
 LAE32588 & 218.023480 & 32.28214 & 23.89$\pm$ 0.19 &    -2.51$\pm$ 0.40 & $>$ 1.88 & $<$-0.05 \\
 LAE33005 & 218.002150 & 32.27370 & 23.87$\pm$ 0.12 &    -2.73$\pm$ 0.43 & $>$ 1.85 &     0.50$\pm$ 0.79 \\
 LAE34275 & 217.867360 & 32.25039 & 24.19$\pm$ 0.24 &    -2.40$\pm$ 0.43 & $>$ 1.87 & $<$-0.08 \\
 LAE34929 & 217.974710 & 32.23817 & 24.54$\pm$ 0.26 &    -2.59$\pm$ 0.59 & $>$ 1.59 &     1.55$\pm$ 0.67 \\
 LAE31727 & 218.120500 & 32.29763 & 24.47$\pm$ 0.15 &    -2.78$\pm$ 0.55 & $>$ 1.59 & $<$ 0.38 \\
 LAE34169 & 217.644650 & 32.25258 & 24.26$\pm$ 0.20 & $<$-3.26 & $<$ 0.14 & $>$ 1.87 \\
 LAE35489 & 217.636680 & 32.22703 & 23.72$\pm$ 0.17 & $<$-3.71 & $>$ 0.77 & $-$ \\
 LAE38130 & 217.739540 & 32.17619 & 23.96$\pm$ 0.13 & $<$-3.77 & $>$ 0.79 & $-$ \\
 LAE42402 & 217.591040 & 32.09382 & 23.61$\pm$ 0.11 &    -2.76$\pm$ 0.38 & $>$ 2.02 & $<$-0.12 \\
 LAE47317 & 217.688380 & 31.99538 & 24.78$\pm$ 0.18 &    -2.83$\pm$ 0.71 & $>$ 1.36 & $<$ 0.53 \\
 LAE51350 & 217.625870 & 31.91680 & 24.73$\pm$ 0.17 &    -2.36$\pm$ 0.43 & $>$ 1.91 & $<$ 0.01 \\
 LAE54236 & 217.642670 & 31.86089 & 22.92$\pm$ 0.14 &    -3.12$\pm$ 0.55 &     0.41$\pm$ 0.65 &     1.01$\pm$ 0.77 \\
 LAE55438 & 217.630700 & 31.83802 & 23.82$\pm$ 0.15 &    -3.16$\pm$ 0.77 & $>$ 1.26 & $<$ 0.68 \\
 LAE53562 & 217.771830 & 31.87508 & 23.98$\pm$ 0.13 & $<$-3.54 & $>$ 0.79 & $-$ \\
 LAE56824 & 218.036770 & 31.81140 & 24.33$\pm$ 0.13 &    -3.16$\pm$ 0.88 & $>$ 1.09 & $<$ 0.95 \\
 LAE32981 & 217.570070 & 32.27333 & 24.05$\pm$ 0.22 &    -2.26$\pm$ 0.40 & $>$ 1.98 & $<$-0.24 \\
 LAE34611 & 217.902750 & 32.24429 & 22.67$\pm$ 0.10 &    -1.17$\pm$ 0.10 &     1.96$\pm$ 0.22 &     0.25$\pm$ 0.15 \\
 LAE56149 & 218.131360 & 31.82437 & 22.75$\pm$ 0.08 &    -1.50$\pm$ 0.10 &     1.67$\pm$ 0.19 &    -1.25$\pm$ 0.74 \\
 LAE34221 & 217.626470 & 32.25063 & 23.51$\pm$ 0.12 &    -1.40$\pm$ 0.13 &     1.58$\pm$ 0.22 &     0.03$\pm$ 0.26 \\
\enddata
\end{deluxetable*}


==> Table3_datafile.txt <==
Title: Spectroscopic Confirmation of a Protocluster at z~3.786 
Authors: Dey A., Lee K., Reddy N., Cooper M., Inami H., Hong S., Gonzalez A.H., 
         Jannuzi B.T. 
Table: Photometry of LAE Candidates
================================================================================
Byte-by-byte Description of file: datafile3.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---     Name     Lyman Alpha Emitting (LAE) galaxy name
  10- 19 F10.6  deg     RAdeg    Right Ascension in decimal degrees (J2000)
  21- 28 F8.5   deg     DEdeg    Declination in decimal degrees (J2000)
  30- 34 F5.2   mag     WRC4mag  WRC4/KPNO MOSAIC1.1 narrow-band magnitude (1)
  36- 39 F4.2   mag   e_WRC4mag  Uncertainty in WRC4mag
  41- 41 A1     ---   l_WRC4-R   Limit flag on WRC4-R color
  43- 47 F5.2   mag     WRC4-R   WRC4-R color; R/KPNO NDWFS mag (2)
  49- 52 F4.2   mag   e_WRC4-R   Uncertainty in WRC4-R color
  54- 54 A1     ---   l_BW-R     Limit flag on BW-R color
  56- 60 F5.2   mag     BW-R     BW-R color; B_W/KPNO NDWFS mag (2)
  62- 65 F4.2   mag   e_BW-R     Uncertainty in BW-R color
  67- 67 A1     ---   l_R-I      Limit flag on R-I color
  69- 73 F5.2   mag     R-I      R-I color; I/KPNO NDWFS mag (2)
  75- 79 F5.2   mag   e_R-I      Uncertainty in R-I color
--------------------------------------------------------------------------------
Note (1): WRC4 narrow-band filter is KPNO filter #k1024, Central Wavelength = 5819 A, 
    FWHM = 42 A; see also Lee et al. 2014 [2014ApJ...796..126L]
Note (2): B_W, R, and I magnitudes in the NDWFS system of Jannuzi & Dey 1999
    [1999ASPC..193..258J. See also Lee et al. 2014 [2014ApJ...796..126L]
--------------------------------------------------------------------------------
LAE2158  217.654430 32.89343 23.44 0.15   -2.29 0.22 >  2.69        -0.16  0.62 
LAE2439  218.167860 32.88762 23.65 0.16   -2.47 0.28 >  2.41        -0.30  0.91 
LAE2648  218.081310 32.88373 24.49 0.19   -1.70 0.22 >  2.87        -0.52  0.72 
LAE2786  218.144920 32.87901 23.58 0.17   -1.71 0.20 >  2.89        -0.57  0.73 
LAE3723  217.688470 32.86251 23.56 0.14   -1.26 0.12 >  3.59         0.26  0.19 
LAE3763  218.058310 32.86139 23.31 0.14   -1.82 0.15    1.49 0.28    0.04  0.35 
LAE4498  218.107380 32.84729 23.21 0.14   -1.18 0.11 >  3.77         0.68  0.12 
LAE5586  217.631560 32.82481 23.17 0.10   -1.53 0.11 >  3.52        -0.08  0.26 
LAE5863  218.105890 32.82043 23.25 0.13   -1.45 0.13 >  3.46        -0.29  0.34 
LAE5952  217.624170 32.81787 23.11 0.14   -0.79 0.14    2.41 0.31    0.70  0.12 
LAE6051  217.600060 32.81902 23.73 0.12   -2.39 0.22 >  2.71         1.04  0.28 
LAE6756  218.101050 32.80177 23.98 0.18   -1.68 0.24 >  2.67         0.41  0.41 
LAE6778  217.742150 32.80115 23.38 0.16   -1.72 0.13    1.53 0.24    0.24  0.26 
LAE6929  217.653760 32.79839 24.03 0.20   -0.88 0.18    2.96 0.70    0.50  0.19 
LAE7450  217.718590 32.78743 23.02 0.11   -1.59 0.11    2.56 0.48   -0.05  0.26 
LAE7688  218.145700 32.78259 23.75 0.16   -2.14 0.26 >  2.44      < -0.62       
LAE8448  218.135330 32.76630 22.73 0.06   -2.01 0.12 >  3.32         0.55  0.20 
LAE9469  218.094440 32.74559 23.37 0.11   -2.40 0.26 >  2.37      < -0.55       
LAE9613  218.095660 32.74258 23.42 0.13   -1.97 0.17 >  2.85         0.25  0.35 
LAE9618  218.088680 32.74251 23.65 0.19   -0.68 0.14 >  3.74         0.81  0.11 
LAE9673  218.174420 32.74110 24.35 0.16   -2.12 0.28    1.16 0.46    0.46  0.51 
LAE9748  218.200110 32.73912 22.81 0.08   -2.13 0.14    1.97 0.41   -0.26  0.45 
LAE10693 218.155290 32.71979 23.88 0.18   -1.17 0.15 >  3.39         0.74  0.17 
LAE10809 218.000500 32.71802 24.31 0.22   -2.06 0.32 >  2.23         0.50  0.56 
LAE11077 218.119210 32.71222 23.74 0.15   -1.38 0.18    2.21 0.51    0.53  0.26 
LAE11916 217.676600 32.69440 23.34 0.09   -2.73 0.24 >  2.48      < -0.61       
LAE12399 217.800450 32.68434 23.44 0.09   -0.81 0.08    2.60 0.24    0.16  0.11 
LAE13049 218.183230 32.67070 23.78 0.21   -2.04 0.28 >  2.36      < -0.58       
LAE13327 218.041390 32.66468 23.67 0.11   -2.52 0.30 >  2.32      < -0.50       
LAE13367 218.074140 32.66393 24.37 0.16   -2.38 0.38 >  2.09        -0.05  0.96 
LAE14931 218.143630 32.63079 24.19 0.27   -1.52 0.21 >  2.85         0.76  0.27 
LAE15244 217.640920 32.62382 23.42 0.17   -1.52 0.17 >  3.09        -0.06  0.39 
LAE15686 217.697990 32.61484 23.99 0.18   -1.57 0.22 >  2.79         0.62  0.33 
LAE16532 217.598500 32.59731 24.54 0.26   -1.88 0.29    1.54 0.56    0.62  0.44 
LAE17078 217.615920 32.58515 23.92 0.13   -1.74 0.20 >  2.85         0.23  0.37 
LAE17422 217.878970 32.57814 24.01 0.14   -1.54 0.19 >  2.85         0.44  0.30 
LAE18523 217.781200 32.55573 24.40 0.17   -1.89 0.27 >  2.46         0.07  0.61 
LAE19169 218.164420 32.54216 23.06 0.09   -1.32 0.09    2.63 0.33    0.12  0.15 
LAE19467 217.653650 32.53646 23.96 0.13   -2.66 0.33 >  2.13         0.71  0.53 
LAE19829 217.936330 32.52939 23.88 0.20   -2.41 0.37 >  2.05         1.05  0.48 
LAE20294 217.628700 32.51824 24.48 0.19   -0.99 0.19    1.93 0.37    0.64  0.21 
LAE20358 217.645280 32.51711 24.20 0.14   -2.04 0.30    1.76 0.72    0.85  0.42 
LAE20740 217.617750 32.50856 24.14 0.15   -2.40 0.33 >  2.20      < -0.39       
LAE20817 217.931100 32.50740 22.18 0.09   -1.50 0.08 >  4.03        -0.01  0.16 
LAE20938 217.940280 32.50491 23.44 0.13   -2.00 0.19 >  2.93         0.59  0.28 
LAE21061 217.900570 32.50249 23.54 0.15   -1.65 0.19    2.32 0.67    0.65  0.26 
LAE21853 217.734100 32.48525 23.99 0.15   -1.80 0.24 >  2.65         0.28  0.46 
LAE22271 218.143930 32.47756 22.77 0.06   -2.59 0.15    1.48 0.32    0.07  0.39 
LAE23643 217.810770 32.44774 24.01 0.15   -2.24 0.32 >  2.27         0.07  0.73 
LAE24206 217.817430 32.43593 23.82 0.21   -1.77 0.21 >  2.75         0.48  0.32 
LAE24356 217.904190 32.43267 22.45 0.05   -1.76 0.07    2.76 0.33    0.12  0.14 
LAE24669 217.943950 32.42646 23.62 0.10   -1.99 0.16    2.56 0.67    0.32  0.28 
LAE24697 217.969860 32.42600 23.80 0.18   -2.37 0.36 >  2.17      < -0.32       
LAE25129 217.907070 32.41754 23.12 0.09   -1.05 0.10    2.92 0.44    0.20  0.13 
LAE25364 217.737280 32.41257 23.70 0.19   -1.69 0.22    2.65 0.99    0.88  0.27 
LAE26289 217.997460 32.39495 23.97 0.14   -2.60 0.34 >  2.13         0.38  0.65 
LAE26524 217.953430 32.38975 22.87 0.06   -1.37 0.07    2.74 0.31    0.17  0.12 
LAE26623 217.690330 32.38755 24.26 0.14   -1.07 0.13    2.49 0.40    0.44  0.16 
LAE27108 217.796230 32.37852 23.85 0.17   -1.87 0.24    2.30 0.87    0.23  0.47 
LAE27770 217.929230 32.36759 23.39 0.09   -1.29 0.10    2.44 0.33    0.31  0.14 
LAE28203 217.957140 32.36008 24.38 0.24   -1.67 0.24 >  2.63         0.40  0.39 
LAE28232 217.981520 32.35929 22.89 0.05   -1.95 0.09 >  3.66         0.35  0.15 
LAE28493 217.949280 32.35492 24.35 0.20   -1.54 0.20 >  2.90         0.31  0.32 
LAE28570 217.959730 32.35341 23.89 0.16   -2.33 0.30 >  2.33        -0.27  0.86 
LAE29480 217.765560 32.33674 24.84 0.24   -0.79 0.18    2.96 0.72    0.35  0.19 
LAE29640 217.772490 32.33416 24.88 0.21   -1.76 0.26 >  2.52        -0.43  0.81 
LAE29916 217.711180 32.33093 24.68 0.15   -0.60 0.18    2.18 0.31    0.61  0.14 
LAE30078 217.929120 32.32691 23.91 0.12   -1.29 0.16    3.07 0.97    0.66  0.19 
LAE30119 217.881820 32.32485 23.35 0.11   -1.25 0.09    2.90 0.43   -0.05  0.17 
LAE30181 218.024940 32.32520 23.24 0.10   -2.60 0.23 >  2.51         0.03  0.58 
LAE30289 217.956940 32.32328 22.78 0.06   -1.05 0.06    3.13 0.35    0.32  0.09 
LAE30737 217.945020 32.31530 23.44 0.08   -2.25 0.19 >  2.84         0.60  0.31 
LAE30912 217.907460 32.31213 22.65 0.09   -1.53 0.13 >  3.37         0.01  0.27 
LAE31007 217.687480 32.31005 23.53 0.13   -2.71 0.33 >  2.13      < -0.29       
LAE31237 217.888110 32.30609 22.99 0.06   -2.41 0.15 >  3.00        -0.23  0.48 
LAE32164 218.029070 32.28949 23.73 0.14   -2.10 0.26 >  2.39         0.34  0.52 
LAE32172 217.989650 32.28942 24.15 0.13   -2.12 0.28    2.00 0.84 < -0.54       
LAE32306 218.031110 32.28702 23.89 0.12   -1.00 0.12    3.22 0.80   -0.03  0.23 
LAE32441 217.895620 32.28475 24.03 0.18   -1.00 0.13    2.65 0.49    0.22  0.20 
LAE32782 217.975990 32.27844 23.85 0.16   -1.86 0.23    2.34 0.89   -0.41  0.85 
LAE33333 217.618510 32.26702 23.66 0.10   -1.87 0.19 >  2.84         0.27  0.36 
LAE33899 217.789680 32.25688 23.97 0.21   -1.81 0.34    0.62 0.38 < -0.40       
LAE34013 217.625260 32.25444 24.28 0.15   -1.75 0.30 >  2.45        -0.19  0.78 
LAE36170 217.855830 32.21347 23.74 0.19   -1.40 0.18    2.48 0.65   -0.41  0.52 
LAE36822 217.837540 32.20162 24.39 0.20   -1.87 0.33    1.88 0.80   -0.11  0.84 
LAE37866 217.862000 32.18189 23.47 0.16   -0.85 0.14 >  3.54        -0.61  0.38 
LAE38021 217.595630 32.17827 24.44 0.29   -1.03 0.19 >  3.14        -0.25  0.41 
LAE38202 217.814790 32.17624 24.00 0.17   -1.82 0.28 >  2.38        -0.44  0.92 
LAE39183 217.604600 32.15504 23.84 0.12   -1.20 0.12    2.34 0.36   -0.22  0.29 
LAE39892 217.606540 32.14119 22.60 0.08   -1.11 0.07    2.55 0.25    0.31  0.11 
LAE40153 217.619250 32.13624 23.39 0.10   -2.42 0.25 >  2.46         0.61  0.41 
LAE40936 217.662150 32.12122 23.23 0.13   -2.15 0.21    2.16 0.69    0.54  0.36 
LAE42456 217.701320 32.09123 24.03 0.14   -0.94 0.13    2.67 0.49    0.65  0.15 
LAE43355 218.137180 32.07295 23.66 0.09   -2.80 0.34 >  2.07      < -0.12       
LAE43442 217.671420 32.07092 24.03 0.21   -2.14 0.30 >  2.30      < -0.34       
LAE43490 217.580580 32.07093 23.57 0.18   -1.08 0.15    1.76 0.26    0.35  0.23 
LAE44728 218.187490 32.04613 24.86 0.19   -0.68 0.16    2.68 0.46    0.48  0.19 
LAE44731 217.817310 32.04577 22.81 0.08   -2.08 0.12 >  3.39        -0.66  0.48 
LAE45042 218.027480 32.03978 22.87 0.12   -1.44 0.13 >  3.42        -0.05  0.29 
LAE45060 218.173700 32.03956 24.67 0.16   -0.75 0.18    1.87 0.30   -0.04  0.38 
LAE45224 218.078420 32.03629 24.05 0.14   -2.67 0.36 >  2.09      < -0.24       
LAE45834 218.089850 32.02464 23.36 0.09   -1.96 0.17    2.12 0.52    0.30  0.32 
LAE46237 218.036360 32.01801 23.42 0.09   -2.72 0.36 >  2.06      < -0.26       
LAE46266 218.073300 32.01512 22.74 0.06   -0.69 0.05    4.30 0.64    0.38  0.05 
LAE46698 218.069810 32.00631 22.78 0.10   -1.94 0.15    2.13 0.47    0.51  0.25 
LAE47057 217.566710 32.00013 23.42 0.10   -2.02 0.23 >  2.65         0.54  0.35 
LAE47065 218.085960 32.00053 22.22 0.05   -2.40 0.11    3.05 0.80   -0.35  0.37 
LAE47338 217.759730 31.99508 24.14 0.14   -0.74 0.14    2.72 0.46   -0.04  0.24 
LAE48282 217.697630 31.97667 24.07 0.20   -1.66 0.22 >  2.73      < -0.91       
LAE48419 218.121390 31.97465 23.71 0.11   -1.63 0.16 >  3.12         0.43  0.29 
LAE48597 217.710130 31.97050 23.20 0.10   -2.33 0.21 >  2.69         0.15  0.49 
LAE49611 217.751050 31.95267 23.63 0.09   -2.15 0.21 >  2.69         0.01  0.51 
LAE50212 218.193340 31.93931 23.67 0.19   -1.96 0.26    2.06 0.79   -0.09  1.01 
LAE51076 218.182730 31.92257 24.23 0.24   -1.98 0.32 >  2.23      < -0.09       
LAE51100 217.697250 31.92169 23.74 0.14   -1.85 0.17    2.29 0.63    0.21  0.36 
LAE51157 217.694340 31.92069 24.06 0.14   -1.76 0.21    1.75 0.48 < -0.87       
LAE51900 217.718140 31.90618 23.78 0.12   -0.87 0.12    2.45 0.34    0.60  0.13 
LAE52179 218.105560 31.90151 22.88 0.07   -1.53 0.11    2.47 0.44    0.21  0.23 
LAE54096 217.736170 31.86413 24.29 0.14   -1.04 0.15    2.18 0.36    0.01  0.28 
LAE54720 217.658190 31.85201 23.80 0.16   -0.86 0.18 >  3.35        -0.29  0.39 
LAE55441 218.092230 31.83830 22.62 0.07   -0.87 0.06 >  4.40         0.29  0.10 
LAE55496 217.644270 31.83689 23.12 0.07   -2.32 0.17 >  2.97        -0.92  0.98 
LAE55920 218.162730 31.82891 24.11 0.13   -2.09 0.35 >  2.16         0.26  0.86 
LAE56448 217.690290 31.81790 22.15 0.04   -1.89 0.06 >  4.09         0.04  0.16 
LAE6017  218.028230 32.81698 23.88 0.15   -1.18 0.16    0.96 0.15    0.81  0.16 
LAE7236  217.832310 32.79220 24.37 0.21 < -3.61      >  0.88        
LAE3748  217.757300 32.86239 22.91 0.07   -2.03 0.12    1.43 0.21    0.28  0.23 
LAE3892  217.714900 32.85972 24.24 0.20   -1.00 0.12    1.08 0.11    0.93  0.10 
LAE7621  218.207600 32.78392 23.94 0.18   -2.72 0.44 >  1.83      < -0.00       
LAE9866  218.073810 32.73668 21.82 0.07   -1.11 0.06    2.34 0.15    0.64  0.06 
LAE18786 218.041520 32.55113 24.15 0.19   -0.92 0.20 >  3.24         0.24  0.26 
LAE16924 217.971050 32.58912 23.98 0.19   -1.16 0.22 >  2.98         0.62  0.25 
LAE20822 217.950640 32.50753 23.24 0.16   -0.91 0.10    1.42 0.11    0.81  0.09 
LAE13783 217.672310 32.65456 23.82 0.15   -1.13 0.10    0.56 0.09    0.40  0.13 
LAE21578 217.574230 32.49050 24.50 0.27   -1.97 0.33 >  2.41         0.60  0.48 
LAE24998 217.975860 32.41984 22.09 0.06   -1.14 0.05    2.45 0.15    0.25  0.07 
LAE10349 218.098620 32.72760 24.19 0.15   -3.34 0.90 >  1.01      <  0.82       
LAE7488  218.168150 32.78793 23.55 0.19 < -3.52      >  0.78        
LAE16318 218.130860 32.60217 24.29 0.20 < -3.47      >  0.77        -1.06 11.42 
LAE18797 218.182330 32.55085 24.54 0.23   -2.76 0.54 >  1.62         1.02  0.74 
LAE19767 217.907630 32.53093 24.22 0.21   -3.48 0.91 >  0.99      <  0.82       
LAE11198 217.850550 32.70934 24.25 0.23   -2.66 0.50 >  1.66      <  0.15       
LAE19062 217.781980 32.54478 23.82 0.16   -3.34 0.65 >  1.35         1.75  0.72 
LAE1257  217.731790 32.91507 23.65 0.20   -2.48 0.46 >  1.87      <  0.03       
LAE4267  217.712610 32.85199 24.71 0.17   -2.65 0.52 >  1.63         0.64  0.88 
LAE6789  217.597580 32.80057 23.80 0.12 < -4.06      >  0.79        
LAE32588 218.023480 32.28214 23.89 0.19   -2.51 0.40 >  1.88      < -0.05       
LAE33005 218.002150 32.27370 23.87 0.12   -2.73 0.43 >  1.85         0.50  0.79 
LAE34275 217.867360 32.25039 24.19 0.24   -2.40 0.43 >  1.87      < -0.08       
LAE34929 217.974710 32.23817 24.54 0.26   -2.59 0.59 >  1.59         1.55  0.67 
LAE31727 218.120500 32.29763 24.47 0.15   -2.78 0.55 >  1.59      <  0.38       
LAE34169 217.644650 32.25258 24.26 0.20 < -3.26      <  0.14      >  1.87       
LAE35489 217.636680 32.22703 23.72 0.17 < -3.71      >  0.77        
LAE38130 217.739540 32.17619 23.96 0.13 < -3.77      >  0.79        
LAE42402 217.591040 32.09382 23.61 0.11   -2.76 0.38 >  2.02      < -0.12       
LAE47317 217.688380 31.99538 24.78 0.18   -2.83 0.71 >  1.36      <  0.53       
LAE51350 217.625870 31.91680 24.73 0.17   -2.36 0.43 >  1.91      <  0.01       
LAE54236 217.642670 31.86089 22.92 0.14   -3.12 0.55    0.41 0.65    1.01  0.77 
LAE55438 217.630700 31.83802 23.82 0.15   -3.16 0.77 >  1.26      <  0.68       
LAE53562 217.771830 31.87508 23.98 0.13 < -3.54      >  0.79        
LAE56824 218.036770 31.81140 24.33 0.13   -3.16 0.88 >  1.09      <  0.95       
LAE32981 217.570070 32.27333 24.05 0.22   -2.26 0.40 >  1.98      < -0.24       
LAE34611 217.902750 32.24429 22.67 0.10   -1.17 0.10    1.96 0.22    0.25  0.15 
LAE56149 218.131360 31.82437 22.75 0.08   -1.50 0.10    1.67 0.19   -1.25  0.74 
LAE34221 217.626470 32.25063 23.51 0.12   -1.40 0.13    1.58 0.22    0.03  0.26 


==> Table4.dat <==
# Redshifts and Luminosities of Lyman Alpha Emitting Galaxies in the z=3.8 Protocluster Field
# Column 1: Name}   
# Column 2: Right Ascension (degrees)
# Column 3: Declination (degrees)
# Column 4: Spectroscopic Redshift
# Column 5: Rest Frame Equivalent Width of Lyman Alpha Line in Angstroms 
# Column 6: Lyman Alpha Line Flux in 1e-17 erg/s/cm^2 
# Column 7: Lyman Alpha Line Luminosity in 1e42 erg/s 
# Column 8: Specific Continuum Luminosity at 1700A (rest-frame) in 1e29 erg/s/Hz
 LAE19829   217.936330   32.52939   3.7784     149.4    24.7      2.02    0.51    2.89    0.73    0.49    0.15 \\
 LAE17422   217.878970   32.57814   3.7925      38.9     1.9      1.97    0.25    2.85    0.36    0.71    0.17 \\
 LAE20822   217.950640   32.50753   3.7837      51.6     4.5      4.56    0.63    6.56    0.91    3.94    0.24 \\
 LAE24669   217.943950   32.42646   3.7861     141.4    13.4      4.07    0.60    5.86    0.87    0.75    0.16 \\
 LAE26289   217.997460   32.39495   3.7850      49.8     3.3      2.23    0.28    3.21    0.40    0.27    0.14 \\
 LAE28232   217.981520   32.35929   3.7900      19.8     5.9      6.12    2.23    8.83    3.22    1.65    0.20 \\
 LAE28493   217.949280   32.35492   3.7883      39.5     5.1      1.50    0.30    2.17    0.43    0.48    0.12 \\
 LAE20817   217.931100   32.50740   3.7745      45.2     1.1      9.29    0.58   13.29    0.83    2.22    0.30 \\
 LAE24356   217.904190   32.43267   3.7864     152.1     6.3     12.63    0.84   18.19    1.21    2.39    0.27 \\
 LAE24998   217.975860   32.41984   3.7873      27.6     5.0     11.62    2.68   16.75    3.86    5.46    0.30 \\
  LAE6017   218.028230   32.81698   3.7768      32.7     3.0      2.00    0.31    2.86    0.45    1.45    0.15 \\
  LAE6756   218.101050   32.80177   3.7858      28.5     2.3      1.35    0.22    1.94    0.32    0.44    0.15 \\
  LAE8448   218.135330   32.76630   3.7872      33.0     0.6      6.67    0.37    9.61    0.53    1.78    0.28 \\
  LAE9469   218.094440   32.74559   3.7824      87.0     5.7      3.37    0.42    4.85    0.60    0.20    0.60 \\
  LAE9613   218.095660   32.74258   3.7838      62.9     3.7      3.60    0.40    5.17    0.58    0.68    0.20 \\
 LAE10693   218.155290   32.71979   3.7911      39.0     1.3      2.02    0.23    2.92    0.33    1.34    0.17 \\
 LAE11077   218.119210   32.71222   3.7762      45.3     4.2      1.78    0.30    2.55    0.42    0.78    0.16 \\
 LAE13049   218.183230   32.67070   3.7827     >382.1      1.99    0.28    2.86    0.40    0.15    0.77 \\
 LAE14931   218.143630   32.63079   3.7956      78.4     7.0      1.71    0.29    2.48    0.43    0.77    0.15 \\
  LAE7236   217.832310   32.79220   3.7997     204.3    32.9      1.73    0.43    2.52    0.63    0.13   12.21 \\
  LAE5952   217.624170   32.81787   3.7795      36.9     1.8      2.14    0.28    3.07    0.39    1.97    0.18 \\
  LAE6051   217.600060   32.81902   3.7765     452.9   105.3      4.24    1.41    6.07    2.03    0.99    0.17 \\
  LAE5586   217.631560   32.82481   3.7896      >28.0      4.23    3.93    6.10    5.67    1.02    0.23 \\
  LAE6778   217.742150   32.80115   3.7704    >1067.5      5.21    0.38    7.43    0.55    1.07    0.23 \\
  LAE6929   217.653760   32.79839   3.7925      29.0     1.2      1.31    0.20    1.90    0.28    0.98    0.14 \\
  LAE7450   217.718590   32.78743   3.8042     140.1     3.0      5.16    0.37    7.52    0.54    0.99    0.22 \\
 LAE15686   217.697990   32.61484   3.7692      70.3     8.3      1.55    0.31    2.22    0.44    0.58    0.15 \\
 LAE17078   217.615920   32.58515   3.7704      59.9     2.8      2.31    0.27    3.30    0.39    0.53    0.16 \\
 LAE19467   217.653650   32.53646   3.7705     >461.3      3.23    0.34    4.61    0.48    0.44    0.17 \\
 LAE20740   217.617750   32.50856   3.7964     137.4    11.3      2.20    0.34    3.19    0.50    0.15    0.15 \\
 LAE27108   217.796230   32.37852   3.7770      76.1    13.7      1.61    0.43    2.30    0.61    0.32    0.12 \\
 LAE29640   217.772490   32.33416   3.7650     >361.0      1.15    0.17    1.64    0.25    0.12    0.09 \\
 LAE30078   217.929120   32.32691   3.7750      30.0     2.6      1.86    0.28    2.65    0.40    1.08    0.15 \\
 LAE30119   217.881820   32.32485   3.7710      49.7     1.6      4.84    0.34    6.91    0.48    1.38    0.21 \\
 LAE30737   217.945020   32.31530   3.7773      50.1     2.1      4.15    0.33    5.94    0.48    0.86    0.20 \\
 LAE30912   217.907460   32.31213   3.7718      47.1     2.2      4.26    0.38    6.08    0.55    1.00    0.23 \\
 LAE31237   217.888110   32.30609   3.7741     >694.7      8.03    0.46   11.48    0.66    0.57    0.24 \\
 LAE32172   217.989650   32.28942   3.7815     >462.7      2.26    0.26    3.25    0.37    0.16   14.69 \\
 LAE33005   218.002150   32.27370   3.7915      90.0     5.7      2.72    0.33    3.93    0.47    0.31    0.19 \\
 LAE34929   217.974710   32.23817   3.7806     >165.3      1.34    0.30    1.93    0.43    0.44    0.14 \\
 LAE27770   217.929230   32.36759   3.7850      47.1     1.8      3.94    0.33    5.67    0.47    1.53    0.17 \\
 LAE28203   217.957140   32.36008   3.7860      58.7     4.3      1.27    0.20    1.83    0.29    0.37    0.11 \\
 LAE28570   217.959730   32.35341   3.7855      77.1     7.4      1.86    0.30    2.67    0.43    0.15    0.12 \\
 LAE32441   217.895620   32.28475   3.7755      80.1     5.9      2.76    0.36    3.94    0.52    1.19    0.19 \\
 LAE36170   217.855830   32.21347   3.7794      79.8     6.7      2.21    0.33    3.16    0.47    0.37    0.17 \\
 LAE36822   217.837540   32.20162   3.7794     >236.2      1.12    0.20    1.61    0.29    0.15    0.11 \\
 LAE37866   217.862000   32.18189   3.8065      92.2     1.9      2.33    0.25    3.40    0.37    0.55    0.18 \\
 LAE38202   217.814790   32.17624   3.7742     >345.8      1.42    0.21    2.04    0.30    0.15    0.12 \\
 LAE34275   217.867360   32.25039   3.7780     267.8    73.4      1.76    0.70    2.53    1.01    0.15    0.95 \\
 LAE34611   217.902750   32.24429   3.8053     105.7     3.1      6.15    0.45    8.97    0.65    2.34    0.28 \\
 LAE20938   217.940280   32.50491   3.7812     >313.1      3.87    0.47    5.56    0.68    0.88    0.19 \\
 LAE21061   217.900570   32.50249   3.7854      59.2     4.4      2.96    0.41    4.26    0.59    1.09    0.21 \\
 LAE23643   217.810770   32.44774   3.7895      30.2     3.2      1.81    0.32    2.61    0.46    0.26    0.16 \\
 LAE24206   217.817430   32.43593   3.7796     >265.3      2.25    0.35    3.23    0.50    0.57    0.14 \\
 LAE26623   217.690330   32.38755   3.8018     240.2    24.9      2.08    0.36    3.02    0.53    0.99    0.13 \\
 LAE47338   217.759730   31.99508   3.7625      35.7     3.0      1.94    0.29    2.75    0.41    0.94    0.20 \\
 LAE48282   217.697630   31.97667   3.7789     >217.1      2.34    0.39    3.36    0.56    0.18    0.19 \\
 LAE48597   217.710130   31.97050   3.7862     266.4    59.3      5.24    1.65    7.55    2.38    0.59    0.24 \\
 LAE49611   217.751050   31.95267   3.7705     101.6     5.2      3.57    0.35    5.09    0.50    0.43    0.19 \\
 LAE51100   217.697250   31.92169   3.7933      79.6     3.8      3.41    0.33    4.93    0.48    0.68    0.20 \\
 LAE51157   217.694340   31.92069   3.7965     352.3   109.8      2.53    1.13    3.67    1.63    0.19    0.92 \\
 LAE51900   217.718140   31.90618   3.7966     215.7    52.0      3.49    1.20    5.07    1.74    2.31    0.22 \\
 LAE54720   217.658190   31.85201   3.7944      38.6     3.6      1.20    0.21    1.74    0.30    0.42    0.14 \\
 LAE55496   217.644270   31.83689   3.7822      86.0     3.4      6.60    0.47    9.49    0.68    0.30    0.27 \\
 LAE56448   217.690290   31.81790   3.7932     109.5     1.8     16.69    0.56   24.16    0.81    2.67    0.37 \\
  LAE7688   218.145700   32.78259   3.7697     >103.3      2.46    0.72    3.50    1.02    0.17   15.17 \\
  LAE9618   218.088680   32.74251   3.7780      32.0     3.5      1.81    0.33    2.59    0.47    2.09    0.16 \\
 LAE13327   218.041390   32.66468   3.7731      95.5    12.4      3.18    0.63    4.54    0.90    0.17    0.22 \\
 LAE13367   218.074140   32.66393   3.8067      35.8    11.3      1.39    0.59    2.03    0.86    0.15    0.13 \\
  LAE7621   218.207600   32.78392   3.7640     >251.5      2.23    0.35    3.17    0.50    0.15    0.22 \\
  LAE9866   218.073810   32.73668   3.7722     >322.8     15.07    1.52   21.53    2.17    7.66    0.36 \\
 LAE10349   218.098620   32.72760   3.7755     >184.1      1.74    0.35    2.49    0.50    0.14    0.16 \\


==> Table4_datafile.txt <==
Title: Spectroscopic Confirmation of a Protocluster at z~3.786 
Authors: Dey A., Lee K., Reddy N., Cooper M., Inami H., Hong S., Gonzalez A.H., 
         Jannuzi B.T. 
Table: Redshifts and Luminosities
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units        Label    Explanations
--------------------------------------------------------------------------------
   1-  8 A8     ---          Name     Lyman Alpha Emitting (LAE) galaxy name 
  10- 19 F10.6  deg          RAdeg    Right Ascension in decimal degrees (J2000)
  21- 28 F8.5   deg          DEdeg    Declination in decimal degrees (J2000)
  30- 35 F6.4   ---          z        Spectroscopic Redshift (1) 
  37- 37 A1     ---        l_W0(Lya)  Limit flag on W0(Lya)
  39- 44 F6.1   0.1nm        W0(Lya)  Rest-frame equivalent width of  
                                        Lyman Alpha, Angstroms (2)
  46- 50 F5.1   0.1nm      e_W0(Lya)  Uncertainty in W0(Lya) (2) 
  52- 56 F5.2   10-17mW/m2   F(Lya)   Lyman Alpha Flux, 10-17 erg/s/cm2
  58- 61 F4.2   10-17mW/m2 e_F(Lya)   Uncertainty in F(Lya)
  63- 67 F5.2   10+35W       L(Lya)   Lyman Alpha Luminosity, 10+42 erg/s
  69- 72 F4.2   10+35W     e_L(Lya)   Uncertainty in L(Lya)
  74- 77 F4.2   10+22W/Hz    L(1700)  Continuum Luminosity at 1700 A, 10+29 erg/s/Hz
  79- 83 F5.2   10+22W/Hz  e_L(1700)  Uncertainty in L(1700)
--------------------------------------------------------------------------------
Note (1): All redshift measurements are based on gaussian fits to the Lyman 
    Alpha emission line. 
Note (2): Rest-frame equivalent width. In the cases where no significant 
    continuum flux is detected, 3-sigma lower limits to the rest-frame 
    equivalent width are estimated using 3-sigma upper limits to the 
    continuum flux. 
--------------------------------------------------------------------------------
LAE19829 217.936330 32.52939 3.7784    149.4  24.7  2.02 0.51  2.89 0.73 0.49  0.15 
LAE17422 217.878970 32.57814 3.7925     38.9   1.9  1.97 0.25  2.85 0.36 0.71  0.17 
LAE20822 217.950640 32.50753 3.7837     51.6   4.5  4.56 0.63  6.56 0.91 3.94  0.24 
LAE24669 217.943950 32.42646 3.7861    141.4  13.4  4.07 0.60  5.86 0.87 0.75  0.16 
LAE26289 217.997460 32.39495 3.7850     49.8   3.3  2.23 0.28  3.21 0.40 0.27  0.14 
LAE28232 217.981520 32.35929 3.7900     19.8   5.9  6.12 2.23  8.83 3.22 1.65  0.20 
LAE28493 217.949280 32.35492 3.7883     39.5   5.1  1.50 0.30  2.17 0.43 0.48  0.12 
LAE20817 217.931100 32.50740 3.7745     45.2   1.1  9.29 0.58 13.29 0.83 2.22  0.30 
LAE24356 217.904190 32.43267 3.7864    152.1   6.3 12.63 0.84 18.19 1.21 2.39  0.27 
LAE24998 217.975860 32.41984 3.7873     27.6   5.0 11.62 2.68 16.75 3.86 5.46  0.30 
LAE6017  218.028230 32.81698 3.7768     32.7   3.0  2.00 0.31  2.86 0.45 1.45  0.15 
LAE6756  218.101050 32.80177 3.7858     28.5   2.3  1.35 0.22  1.94 0.32 0.44  0.15 
LAE8448  218.135330 32.76630 3.7872     33.0   0.6  6.67 0.37  9.61 0.53 1.78  0.28 
LAE9469  218.094440 32.74559 3.7824     87.0   5.7  3.37 0.42  4.85 0.60 0.20  0.60 
LAE9613  218.095660 32.74258 3.7838     62.9   3.7  3.60 0.40  5.17 0.58 0.68  0.20 
LAE10693 218.155290 32.71979 3.7911     39.0   1.3  2.02 0.23  2.92 0.33 1.34  0.17 
LAE11077 218.119210 32.71222 3.7762     45.3   4.2  1.78 0.30  2.55 0.42 0.78  0.16 
LAE13049 218.183230 32.67070 3.7827 >  382.1        1.99 0.28  2.86 0.40 0.15  0.77 
LAE14931 218.143630 32.63079 3.7956     78.4   7.0  1.71 0.29  2.48 0.43 0.77  0.15 
LAE7236  217.832310 32.79220 3.7997    204.3  32.9  1.73 0.43  2.52 0.63 0.13 12.21 
LAE5952  217.624170 32.81787 3.7795     36.9   1.8  2.14 0.28  3.07 0.39 1.97  0.18 
LAE6051  217.600060 32.81902 3.7765    452.9 105.3  4.24 1.41  6.07 2.03 0.99  0.17 
LAE5586  217.631560 32.82481 3.7896 >   28.0        4.23 3.93  6.10 5.67 1.02  0.23 
LAE6778  217.742150 32.80115 3.7704 > 1067.5        5.21 0.38  7.43 0.55 1.07  0.23 
LAE6929  217.653760 32.79839 3.7925     29.0   1.2  1.31 0.20  1.90 0.28 0.98  0.14 
LAE7450  217.718590 32.78743 3.8042    140.1   3.0  5.16 0.37  7.52 0.54 0.99  0.22 
LAE15686 217.697990 32.61484 3.7692     70.3   8.3  1.55 0.31  2.22 0.44 0.58  0.15 
LAE17078 217.615920 32.58515 3.7704     59.9   2.8  2.31 0.27  3.30 0.39 0.53  0.16 
LAE19467 217.653650 32.53646 3.7705 >  461.3        3.23 0.34  4.61 0.48 0.44  0.17 
LAE20740 217.617750 32.50856 3.7964    137.4  11.3  2.20 0.34  3.19 0.50 0.15  0.15 
LAE27108 217.796230 32.37852 3.7770     76.1  13.7  1.61 0.43  2.30 0.61 0.32  0.12 
LAE29640 217.772490 32.33416 3.7650 >  361.0        1.15 0.17  1.64 0.25 0.12  0.09 
LAE30078 217.929120 32.32691 3.7750     30.0   2.6  1.86 0.28  2.65 0.40 1.08  0.15 
LAE30119 217.881820 32.32485 3.7710     49.7   1.6  4.84 0.34  6.91 0.48 1.38  0.21 
LAE30737 217.945020 32.31530 3.7773     50.1   2.1  4.15 0.33  5.94 0.48 0.86  0.20 
LAE30912 217.907460 32.31213 3.7718     47.1   2.2  4.26 0.38  6.08 0.55 1.00  0.23 
LAE31237 217.888110 32.30609 3.7741 >  694.7        8.03 0.46 11.48 0.66 0.57  0.24 
LAE32172 217.989650 32.28942 3.7815 >  462.7        2.26 0.26  3.25 0.37 0.16 14.69 
LAE33005 218.002150 32.27370 3.7915     90.0   5.7  2.72 0.33  3.93 0.47 0.31  0.19 
LAE34929 217.974710 32.23817 3.7806 >  165.3        1.34 0.30  1.93 0.43 0.44  0.14 
LAE27770 217.929230 32.36759 3.7850     47.1   1.8  3.94 0.33  5.67 0.47 1.53  0.17 
LAE28203 217.957140 32.36008 3.7860     58.7   4.3  1.27 0.20  1.83 0.29 0.37  0.11 
LAE28570 217.959730 32.35341 3.7855     77.1   7.4  1.86 0.30  2.67 0.43 0.15  0.12 
LAE32441 217.895620 32.28475 3.7755     80.1   5.9  2.76 0.36  3.94 0.52 1.19  0.19 
LAE36170 217.855830 32.21347 3.7794     79.8   6.7  2.21 0.33  3.16 0.47 0.37  0.17 
LAE36822 217.837540 32.20162 3.7794 >  236.2        1.12 0.20  1.61 0.29 0.15  0.11 
LAE37866 217.862000 32.18189 3.8065     92.2   1.9  2.33 0.25  3.40 0.37 0.55  0.18 
LAE38202 217.814790 32.17624 3.7742 >  345.8        1.42 0.21  2.04 0.30 0.15  0.12 
LAE34275 217.867360 32.25039 3.7780    267.8  73.4  1.76 0.70  2.53 1.01 0.15  0.95 
LAE34611 217.902750 32.24429 3.8053    105.7   3.1  6.15 0.45  8.97 0.65 2.34  0.28 
LAE20938 217.940280 32.50491 3.7812 >  313.1        3.87 0.47  5.56 0.68 0.88  0.19 
LAE21061 217.900570 32.50249 3.7854     59.2   4.4  2.96 0.41  4.26 0.59 1.09  0.21 
LAE23643 217.810770 32.44774 3.7895     30.2   3.2  1.81 0.32  2.61 0.46 0.26  0.16 
LAE24206 217.817430 32.43593 3.7796 >  265.3        2.25 0.35  3.23 0.50 0.57  0.14 
LAE26623 217.690330 32.38755 3.8018    240.2  24.9  2.08 0.36  3.02 0.53 0.99  0.13 
LAE47338 217.759730 31.99508 3.7625     35.7   3.0  1.94 0.29  2.75 0.41 0.94  0.20 
LAE48282 217.697630 31.97667 3.7789 >  217.1        2.34 0.39  3.36 0.56 0.18  0.19 
LAE48597 217.710130 31.97050 3.7862    266.4  59.3  5.24 1.65  7.55 2.38 0.59  0.24 
LAE49611 217.751050 31.95267 3.7705    101.6   5.2  3.57 0.35  5.09 0.50 0.43  0.19 
LAE51100 217.697250 31.92169 3.7933     79.6   3.8  3.41 0.33  4.93 0.48 0.68  0.20 
LAE51157 217.694340 31.92069 3.7965    352.3 109.8  2.53 1.13  3.67 1.63 0.19  0.92 
LAE51900 217.718140 31.90618 3.7966    215.7  52.0  3.49 1.20  5.07 1.74 2.31  0.22 
LAE54720 217.658190 31.85201 3.7944     38.6   3.6  1.20 0.21  1.74 0.30 0.42  0.14 
LAE55496 217.644270 31.83689 3.7822     86.0   3.4  6.60 0.47  9.49 0.68 0.30  0.27 
LAE56448 217.690290 31.81790 3.7932    109.5   1.8 16.69 0.56 24.16 0.81 2.67  0.37 
LAE7688  218.145700 32.78259 3.7697 >  103.3        2.46 0.72  3.50 1.02 0.17 15.17 
LAE9618  218.088680 32.74251 3.7801     32.0   3.5  1.81 0.33  2.59 0.47 2.09  0.16 
LAE13327 218.041390 32.66468 3.7752     95.5  12.4  3.18 0.63  4.54 0.90 0.17  0.22 
LAE13367 218.074140 32.66393 3.8088     35.8  11.3  1.39 0.59  2.03 0.86 0.15  0.13 
LAE7621  218.207600 32.78392 3.7640 >  251.5        2.23 0.35  3.17 0.50 0.15  0.22 
LAE9866  218.073810 32.73668 3.7722 >  322.8       15.07 1.52 21.53 2.17 7.66  0.36 
LAE10349 218.098620 32.72760 3.7775 >  184.1        1.74 0.35  2.49 0.50 0.14  0.16 

